A Modular Conditional Diffusion Framework for Image Reconstruction

Diffusion Probabilistic Models (DPMs) have been recently utilized to deal with various blind image restoration (IR) tasks, where they have demonstrated outstanding performance in terms of perceptual quality. However, the task-specific nature of existing solutions and the excessive computational costs related to their training, make such models impractical and challenging to use for different IR tasks than those that were initially trained for. This hinders their wider adoption, especially by those who lack access to powerful computational resources and vast amount of training data. In this work we aim to address the above issues and enable the successful adoption of DPMs in practical IR-related applications. Towards this goal, we propose a modular diffusion probabilistic IR framework (DP-IR), which allows us to combine the performance benefits of existing pre-trained state-of-the-art IR networks and generative DPMs, while it requires only the additional training of a relatively small module (0.7M params) related to the particular IR task of interest. Moreover, the architecture of the proposed framework allows for a sampling strategy that leads to at least four times reduction of neural function evaluations without suffering any performance loss, while it can also be combined with existing acceleration techniques such as DDIM. We evaluate our model on four benchmarks for the tasks of burst JDD-SR, dynamic scene deblurring, and super-resolution. Our method outperforms existing approaches in terms of perceptual quality while it retains a competitive performance with respect to fidelity metrics.

==> figures/deblur_comparison/GoPro1_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 31.028 0.9154 0.071
DeblurGANv2 25.623 0.8016 0.144
DvSR 28.601 0.8726 0.091
FFTformer 31.237 0.9237 0.086
HINet 28.615 0.8895 0.116
MIMO_UNETPlus 28.599 0.893 0.112
MPRNet 29.078 0.8922 0.146
NAFNet 30.175 0.9136 0.102
Restormer 29.675 0.9015 0.12
SAPHNet 28.598 0.8801 0.123
icDPM 26.287 0.8589 0.095
input 24.31 0.7285 0.397

==> figures/deblur_comparison/GoPro2_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 30.182 0.8994 0.074
DeblurGANv2 22.952 0.6455 0.234
DvSR 27.339 0.827 0.105
FFTformer 30.352 0.9063 0.086
HINet 27.737 0.8408 0.146
MIMO_UNETPlus 27.224 0.8377 0.129
MPRNet 25.339 0.791 0.189
NAFNet 29.549 0.8945 0.106
Restormer 24.009 0.7166 0.207
icDPM 27.575 0.8384 0.089
input 21.465 0.4452 0.457

==> figures/deblur_comparison/GoPro3_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 28.453 0.8736 0.101
DeblurGANv2 21.266 0.527 0.284
DvSR 25.428 0.7771 0.127
FFTformer 28.629 0.8817 0.122
HINet 26.126 0.8005 0.171
MIMO_UNETPlus 26.283 0.8196 0.172
MPRNet 26.875 0.8343 0.155
NAFNet 27.88 0.8615 0.133
Restormer 27.887 0.8614 0.137
SAPHNet 25.955 0.7969 0.189
icDPM 25.046 0.7676 0.121
input 20.007 0.4565 0.547

==> figures/deblur_comparison/GoPro4_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 25.842 0.8539 0.121
DeblurGANv2 17.723 0.1755 0.32
DvSR 21.848 0.6637 0.181
FFTformer 25.957 0.8576 0.126
HINet 23.254 0.7258 0.226
MIMO_UNETPlus 23.753 0.7706 0.215
MPRNet 22.774 0.6952 0.262
NAFNet 25.067 0.8152 0.163
Restormer 24.095 0.7719 0.197
SAPHNet 22.044 0.6418 0.275
icDPM 22.057 0.6803 0.177
input 18.295 0.234 0.708

==> figures/deblur_comparison/HIDE1_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 18.745 0.51 0.343
DeblurGANv2 19.2 0.4872 0.286
DvSR 19.796 0.5711 0.272
FFTformer 18.771 0.5216 0.335
HINet 19.856 0.5836 0.275
MIMO_UNETPlus 16.033 0.4145 0.52
MPRNet 19.365 0.5601 0.216
NAFNet 22.628 0.7774 0.147
Restormer 20.778 0.638 0.203
icDPM 20.917 0.6322 0.171
input 19.382 0.4625 0.475

==> figures/deblur_comparison/HIDE2_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 28.84 0.8516 0.097
DeblurGANv2 24.526 0.6767 0.213
DvSR 26.711 0.7645 0.134
FFTformer 28.969 0.8583 0.105
HINet 26.301 0.7821 0.157
MIMO_UNETPlus 27.02 0.7983 0.133
MPRNet 29.667 0.8603 0.112
NAFNet 30.64 0.8801 0.086
Restormer 30.499 0.8791 0.095
icDPM 28.019 0.8114 0.112
input 21.524 0.534 0.533

==> figures/deblur_comparison/HIDE3_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 31.155 0.8877 0.15
DPIR15 30.984 0.8781 0.149
DeblurGANv2 25.984 0.7855 0.303
DvSR 29.298 0.8446 0.192
FFTFormer 31.352 0.9018 0.182
HINet 29.606 0.8629 0.242
MIMO_UNETPlus 29.399 0.8701 0.221
MPRNet 29.851 0.8682 0.254
NAFNet 30.84 0.8859 0.207
Restormer 30.249 0.8758 0.248
icDPM 28.596 0.8245 0.16
input 24.239 0.7521 0.402

==> figures/deblur_comparison/HIDE4_scores.txt <==
Method  PSNR    SSIM    LPIPS
DPIR 28.715 0.6847 0.052
DeblurGANv2 30.111 0.8008 0.036
DvSR 28.381 0.6728 0.049
FFTformer 28.989 0.7018 0.046
HINet 29.58 0.7365 0.039
MIMO_UNETPlus 26.953 0.7263 0.108
MPRNet 29.679 0.7481 0.041
NAFNet 29.575 0.7431 0.044
Restormer 29.646 0.7453 0.044
icDPM 27.507 0.6154 0.069
input 27.034 0.7492 0.177
